CUNI System for the WMT19 Robustness Task

We present our submission to the WMT19 Robustness Task. Our baseline system is the Charles University (CUNI) Transformer system trained for the WMT18 shared task on News Translation. Quantitative results show that the CUNI Transformer system is already far more robust to noisy input than the LSTM-based baseline provided by the task organizers. We further improved the performance of our model by fine-tuning on the in-domain noisy data without influencing the translation quality on the news domain.

==> learning_curves_devtest/enfr.lr0.00001.tsv <==
1362068	34.0
1362506	34.0
1362949	34.1
1363392	34.2
1363834	34.1
1364275	34.1
1364276	34.0
1364716	34.0
1364717	34.1
1365157	34.0
1365159	34.1
1365599	34.0
1365600	34.0
1366041	34.1
1366042	34.1
1366482	34.0
1366484	34.0
1366923	34.0
1366925	34.0
1367364	34.0
1367366	34.0
1367804	34.2
1367807	34.2
1368244	34.2
1368248	34.2
1368684	34.2
1368689	34.2
1369124	34.3
1369131	34.2
1369564	34.3
1369572	34.2
1370003	34.3
1370013	34.3
1370442	34.4
1370454	34.4
1370882	34.4
1370895	34.4
1371322	34.4
1371336	34.4
1371762	34.4
1371777	34.4
1372203	34.5
1372217	34.5
1372643	34.5
1372658	34.5
1373082	34.5
1373099	34.5
1373522	34.5
1373539	34.4
1373962	34.6
1373979	34.5
1374402	34.6
1374419	34.5
1374842	34.6
1374860	34.5
1375282	34.5
1375300	34.5
1375722	34.5
1375740	34.5
1376163	34.5
1376180	34.6
1376603	34.5
1376620	34.5
1377043	34.5
1377061	34.5
1377483	34.6
1377501	34.6
1377924	34.6
1377942	34.6
1378365	34.6
1378382	34.5
1378806	34.5
1379239	34.5
1379246	34.5
1379674	34.5
1379686	34.5
1380112	34.5
1380126	34.5
1380551	34.5
1380566	34.5
1380912	34.5
1381005	34.5
1381351	34.5
1381444	34.6
1381780	34.6
1381883	34.6
1382091	34.6
1382323	34.6
1382530	34.6
1382763	34.6
1382970	34.7
1383202	34.7
1383330	34.7
1383642	34.7
1383770	34.8
1384081	34.8
1384211	34.8
1384520	34.8
1384652	34.8
1384959	34.8
1385092	34.8
1385399	34.8
1385533	34.8
1385838	34.8
1385973	34.8
1386278	34.8
1386412	34.8
1386718	34.8
1386852	34.8
1387157	34.8
1387291	34.8
1387596	34.8
1387730	34.8
1388034	34.8
1388169	34.7
1388473	34.8
1388608	34.8
1388912	34.8
1389033	34.9
1389351	34.9
1389432	34.9
1389790	34.9
1389871	34.9
1390229	34.9
1390311	34.9
1390668	35.0
1390731	35.0
1391107	35.0
1391170	35.0
1391546	34.9
1391608	35.0
1391985	35.0
1392027	35.0
1392424	34.9
1392466	34.9
1392862	34.9
1392905	34.9
1393300	35.0
1393344	35.0
1393737	35.0
1393782	35.0
1394175	35.1
1394220	35.1
1394613	35.1
1394660	35.1
1395052	35.1
1395099	35.1
1395490	35.2
1395539	35.2
1395928	35.2
1395978	35.2
1396367	35.3
1396418	35.2
1396807	35.3
1396859	35.3
1397247	35.3
1397299	35.3
1397687	35.3
1397739	35.3
1398127	35.3
1398180	35.3
1398567	35.3
1398620	35.3
1399007	35.3
1399060	35.3
1399447	35.4
1399500	35.4
1399887	35.4
1399940	35.4
1400000	35.4
1400327	35.4
1400766	35.3
1401205	35.2
1401644	35.3
1402084	35.4
1402524	35.4
1402964	35.4
1403403	35.4
1403843	35.4
1404283	35.5
1404722	35.5
1405161	35.5
1405599	35.5
1406037	35.6
1406476	35.6
1406914	35.6
1407352	35.5
1407791	35.6
1408229	35.4
1408668	35.6
1409107	35.6
1409546	35.6
1409985	35.7
1410424	35.7
1410862	35.7
1411301	35.7
1411740	35.7
1412179	35.8
1412617	35.8
1413055	35.8
1413494	35.8
1413932	35.8
1414371	35.8
1414810	35.9
1415249	35.9
1415687	35.9
1416124	35.9
1416561	35.9
1416999	35.8
1417436	35.8
1417873	35.8
1418310	35.8
1418747	35.8
1419185	35.8
1419623	35.6
1420061	35.6
1420499	35.6
1420937	35.7
1421375	35.7
1421814	35.7
1422252	35.6
1422690	35.6
1423128	35.7
1423566	35.7
1424004	35.7
1424442	35.7
1424880	35.7
1425318	35.7
1425756	35.7
1426195	35.8
1426633	35.8
1427070	35.8
1427508	35.9
1427946	35.9
1428384	35.9
1428822	35.9
1429260	35.9
1429698	35.9
1430136	35.8
1430575	35.9
1431013	35.9
1431452	35.9
1431891	36.0
1432330	36.0
1432769	36.0
1433208	36.0
1433646	36.0
1434085	36.0
1434524	36.0
1434963	36.1
1435402	36.1
1435841	36.1
1436279	36.1
1436717	36.1
1437155	36.1
1437593	36.1
1438031	36.1
1438469	36.1
1438907	36.1
1439345	36.1
1439783	36.1
1440221	36.1
1440660	36.1
1441099	36.0
1441538	36.0
1441977	35.9
1442416	35.9
1442854	35.9
1443293	35.9
1443732	35.9
1444172	35.9
1444611	36.0
1445050	36.0
1445489	36.0
1445927	36.0
1446365	36.0
1446804	35.9
1447242	35.9
1447680	35.9
1448118	35.9
1448556	35.9
1448995	35.9
1449434	36.0
1449874	36.0
1450000	36.0


==> learning_curves_devtest/enfr.lr0.0001.tsv <==
1362068	34.0
1362505	34.1
1362947	34.3
1362949	34.3
1362950	34.4
1363389	34.5
1363392	34.5
1363393	34.5
1363831	34.5
1363835	34.5
1363836	34.6
1364272	34.8
1364277	34.8
1364280	34.8
1364713	34.8
1364719	34.8
1364723	34.9
1365154	35.0
1365162	35.0
1365166	35.1
1365595	35.2
1365604	35.3
1365609	35.3
1366036	35.4
1366047	35.4
1366051	35.4
1366477	35.6
1366489	35.5
1366493	35.5
1366918	35.8
1366930	35.7
1366935	35.7
1367359	35.9
1367372	35.8
1367377	36.0
1367798	35.8
1367813	35.8
1367819	35.6
1368238	35.7
1368254	35.8
1368259	35.7
1368678	35.9
1368696	35.9
1368700	35.9
1369118	36.1
1369138	36.1
1369142	36.0
1369557	36.1
1369579	36.1
1369583	36.2
1369997	36.1
1370000	36.0
1370021	36.0
1370437	36.0
1370463	35.9
1370876	36.0
1370905	36.0
1371316	36.0
1371347	36.1
1371755	36.0
1371789	36.1
1372194	36.1
1372231	36.1
1372634	36.1
1372673	36.1
1373073	36.1
1373115	36.0
1373513	36.0
1373556	36.0
1373954	36.1
1373998	36.1
1374394	36.2
1374439	36.1
1374834	36.2
1374881	36.2
1375273	36.2
1375324	36.2
1375713	36.2
1375766	36.3
1376153	36.2
1376208	36.2
1376593	36.2
1376651	36.2
1377033	36.2
1377094	36.2
1377473	36.1
1377536	36.2
1377912	36.2
1377978	36.2
1378352	36.2
1378420	36.2
1378791	36.3
1378861	36.2
1379230	36.3
1379301	36.3
1379670	36.3
1379740	36.3
1380109	36.3
1380180	36.2
1380549	36.3
1380620	36.3
1380966	36.4
1380988	36.3
1381406	36.3
1381427	36.3
1381821	36.2
1381866	36.3
1382107	36.2
1382305	36.2
1382548	36.2
1382744	36.1
1382989	36.1
1383183	36.1
1383347	36.2
1383622	36.1
1383786	36.2
1384061	36.1
1384226	36.3
1384500	36.2
1384666	36.3
1384939	36.3
1385107	36.3
1385377	36.3
1385547	36.3
1385815	36.3
1385987	36.3
1386254	36.3
1386427	36.3
1386692	36.3
1386867	36.2
1387130	36.3
1387308	36.3
1387568	36.3
1387747	36.3
1388005	36.3
1388187	36.3
1388443	36.3
1388628	36.2
1388881	36.3
1389056	36.2
1389319	36.3
1389456	36.3
1389756	36.3
1389896	36.3
1390193	36.3
1390336	36.3
1390630	36.3
1391067	36.3
1391504	36.3
1391942	36.2
1392380	36.3
1392817	36.3
1393254	36.3
1393691	36.4
1394128	36.4
1394564	36.3
1395001	36.3
1395438	36.3
1395875	36.3
1396312	36.2
1396749	36.2
1397186	36.3
1397623	36.3
1398060	36.3
1398498	36.4
1398936	36.4
1399373	36.4
1399811	36.3
1400249	36.3
1400686	36.3
1401123	36.3
1401560	36.3
1401998	36.3
1402435	36.3
1402872	36.4
1403309	36.4
1403747	36.4
1404184	36.4
1404621	36.4
1405057	36.4
1405494	36.4
1405931	36.4
1406368	36.3
1406805	36.3
1407242	36.3
1407679	36.3
1408115	36.3
1408552	36.3
1408989	36.3
1409426	36.3
1409863	36.3
1410300	36.3
1410737	36.3
1411174	36.3
1411611	36.3
1412048	36.3
1412485	36.3
1412922	36.3
1413359	36.3
1413795	36.3
1414232	36.3
1414669	36.3
1415106	36.4
1415544	36.3
1415981	36.3
1416418	36.3
1416856	36.3
1417294	36.4
1417731	36.4
1418168	36.4
1418605	36.4
1419042	36.4
1419479	36.4
1419916	36.4
1420354	36.4
1420791	36.4
1421229	36.4
1421668	36.4
1422107	36.4
1422546	36.5
1422984	36.5
1423422	36.5
1423861	36.5
1424300	36.5
1424739	36.4
1425178	36.5
1425617	36.4
1426055	36.4
1426493	36.4
1426931	36.5
1427369	36.5
1427808	36.4
1428246	36.4
1428684	36.4
1429123	36.4
1429562	36.4
1430002	36.4
1430441	36.4
1430880	36.4
1431319	36.4
1431759	36.4
1432198	36.4
1432637	36.4
1433076	36.4
1433515	36.4
1433953	36.4
1434391	36.4
1434829	36.4
1435267	36.4
1435705	36.4
1436143	36.4
1436581	36.4
1437019	36.4
1437457	36.4
1437895	36.4
1438333	36.5
1438771	36.5
1439209	36.5
1439647	36.5
1440085	36.5
1440524	36.4
1440962	36.4
1441400	36.4
1441838	36.4
1442276	36.4
1442714	36.4
1443152	36.4
1443590	36.5
1444029	36.5
1444467	36.5
1444905	36.5
1445343	36.5
1445781	36.5
1446219	36.5
1446656	36.5
1447093	36.5
1447531	36.5
1447969	36.6
1448406	36.5
1448844	36.5
1449282	36.4
1449720	36.4
1450000	36.4


==> learning_curves_devtest/fren.lr0.00001.tsv <==
2161624	40.0
2162045	40.0
2162173	40.1
2162472	40.1
2162717	40.1
2162898	40.1
2163259	40.2
2163324	40.2
2163751	40.3
2163803	40.3
2164176	40.3
2164348	40.3
2164603	40.4
2164891	40.5
2165028	40.5
2165435	40.4
2165454	40.4
2165879	40.4
2165981	40.5
2166305	40.5
2166526	40.5
2166731	40.5
2167071	40.5
2167157	40.6
2167582	40.7
2167616	40.7
2168008	40.7
2168161	40.7
2168433	40.7
2168707	40.6
2168858	40.6
2169250	40.6
2169283	40.6
2169708	40.6
2169796	40.6
2170000	40.6
2170132	40.6
2170557	40.6
2170981	40.7
2171406	40.7
2171831	40.8
2172256	40.7
2172681	40.8
2173106	40.7
2173530	40.8
2173955	40.8
2174380	40.8
2174805	40.8
2175230	40.8
2175655	40.9
2176080	41.0
2176506	41.0
2176930	41.0
2177355	41.0
2177780	41.0
2178204	41.1
2178628	41.1
2179053	41.1
2179478	41.0
2179903	41.0
2180328	41.0
2180752	41.1
2181176	41.0
2181600	41.0
2182024	41.1
2182448	41.1
2182872	41.1
2183296	41.1
2183720	41.2
2184144	41.2
2184568	41.2
2184993	41.1
2185417	41.1
2185841	41.1
2186266	41.1
2186690	41.0
2187115	41.0
2187540	41.1
2187964	41.2
2188388	41.2
2188812	41.2
2189235	41.1
2189659	41.1
2190083	41.2
2190507	41.3
2190931	41.3
2191355	41.3
2191779	41.3
2192203	41.3
2192627	41.3
2193050	41.3
2193474	41.3
2193897	41.3
2194320	41.3
2194744	41.3
2195167	41.3
2195591	41.3
2196015	41.4
2196438	41.4
2196862	41.3
2197286	41.3
2197710	41.3
2198134	41.3
2198558	41.3
2198982	41.4
2199405	41.4
2199829	41.4
2200252	41.4
2200676	41.4
2201100	41.4
2201523	41.4
2201947	41.4
2202371	41.4
2202795	41.3
2203219	41.4
2203643	41.4
2204066	41.4
2204489	41.3
2204913	41.3
2205336	41.3
2205760	41.3
2206184	41.3
2206608	41.3
2207032	41.3
2207456	41.3
2207881	41.3
2208305	41.3
2208729	41.3
2209154	41.3
2209579	41.3
2210003	41.3
2210428	41.2
2210853	41.3
2211278	41.3
2211702	41.3
2212126	41.3
2212550	41.3
2212975	41.3
2213400	41.3
2213824	41.4
2214248	41.4
2214672	41.3
2215096	41.3
2215520	41.3
2215944	41.4
2216368	41.3
2216792	41.3
2217216	41.3
2217640	41.3
2218065	41.3
2218489	41.4
2218914	41.4
2219339	41.4
2219763	41.4
2220000	41.4


==> learning_curves_devtest/fren.lr0.0001.tsv <==
2161624	40.0
2162047	40.4
2162187	40.6
2162477	40.6
2162753	40.8
2162906	40.8
2163318	41.1
2163334	41.1
2163762	41.1
2163883	41.2
2164190	41.0
2164447	41.2
2164618	41.3
2165005	41.3
2165046	41.3
2165474	41.4
2165569	41.4
2165901	41.4
2166133	41.4
2166329	41.3
2166688	41.3
2166757	41.3
2167185	41.3
2167251	41.3
2167613	41.4
2167815	41.4
2168042	41.4
2168379	41.5
2168470	41.5
2168896	41.5
2168938	41.5
2169323	41.6
2169501	41.6
2169750	41.7
2170000	41.7
2170177	41.8
2170604	41.9
2171031	42.0
2171458	41.9
2171885	41.9
2172312	42.0
2172739	41.9
2173166	42.0
2173592	41.9
2174018	41.9
2174444	42.0
2174870	42.0
2175296	42.0
2175722	42.0
2176149	42.0
2176575	42.0
2177002	42.0
2177430	42.0
2177857	42.0
2178284	42.0
2178711	42.0
2179138	42.0
2179565	42.0
2179992	42.0
2180418	42.0
2180844	42.1
2181270	42.1
2181695	42.1
2182121	42.1
2182548	42.1
2182974	42.1
2183400	42.1
2183825	42.1
2184250	42.2
2184676	42.2
2185101	42.2
2185527	42.1
2185953	42.1
2186379	42.2
2186804	42.2
2187230	42.3
2187655	42.3
2188080	42.2
2188505	42.2
2188930	42.2
2189355	42.2
2189781	42.1
2190206	42.1
2190631	42.1
2191056	42.1
2191482	42.1
2191907	42.2
2192332	42.1
2192758	42.1
2193182	42.1
2193607	42.1
2194031	42.1
2194456	42.1
2194881	42.2
2195307	42.1
2195732	42.1
2196158	42.2
2196584	42.1
2197010	42.1
2197437	42.2
2197863	42.2
2198290	42.2
2198716	42.2
2199142	42.2
2199568	42.2
2199994	42.2
2200420	42.2
2200846	42.2
2201273	42.2
2201700	42.2
2202126	42.2
2202553	42.2
2202979	42.2
2203406	42.2
2203832	42.2
2204258	42.2
2204683	42.2
2205109	42.2
2205534	42.2
2205960	42.2
2206386	42.2
2206812	42.3
2207238	42.3
2207665	42.2
2208092	42.3
2208519	42.3
2208946	42.2
2209372	42.2
2209798	42.2
2210224	42.2
2210650	42.2
2211076	42.2
2211502	42.2
2211928	42.3
2212355	42.2
2212782	42.2
2213209	42.2
2213636	42.2
2214063	42.2
2214490	42.2
2214917	42.2
2215343	42.2
2215768	42.2
2216193	42.1
2216618	42.2
2217043	42.2
2217469	42.1
2217894	42.1
2218321	42.1
2218747	42.2
2219173	42.2
2219599	42.2
2220000	42.1

